Fine-Grained Detection of Context-Grounded Hallucinations Using LLMs

Context-grounded hallucinations are cases where model outputs contain information not verifiable against the source text. We study the applicability of LLMs for localizing such hallucinations, as a more practical alternative to existing complex evaluation pipelines. In the absence of established benchmarks for meta-evaluation of hallucinations localization, we construct one tailored to LLMs, involving a challenging human annotation of over 1,000 examples. We complement the benchmark with an LLM-based evaluation protocol, verifying its quality in a human evaluation. Since existing representations of hallucinations limit the types of errors that can be expressed, we propose a new representation based on free-form textual descriptions, capturing the full range of possible errors. We conduct a comprehensive study, evaluating four large-scale LLMs, which highlights the benchmark's difficulty, as the best model achieves an F1 score of only 0.67. Through careful analysis, we offer insights into optimal prompting strategies for the task and identify the main factors that make it challenging for LLMs: (1) a tendency to incorrectly flag missing details as inconsistent, despite being instructed to check only facts in the output; and (2) difficulty with outputs containing factually correct information absent from the source - and thus not verifiable - due to alignment with the model's parametric knowledge.

==> figs_full_latex/p_true_extrinsic_correct_kde.csv <==
x,y
-0.30623798205105657,0.0021222250687734506
-0.2981343538101467,0.0026954769566646906
-0.2900307255692368,0.0034023056446416664
-0.2819270973283269,0.0042678133850750566
-0.273823469087417,0.0053202598172183355
-0.2657198408465071,0.0065910800130197745
-0.25761621260559725,0.008114798035664185
-0.24951258436468737,0.009928814224025922
-0.2414089561237775,0.012073045294513519
-0.2333053278828676,0.014589398588668569
-0.22520169964195771,0.017521065567113095
-0.2170980714010478,0.020911625069769582
-0.20899444316013793,0.024803953952386392
-0.20089081491922806,0.029238951384969458
-0.19278718667831818,0.034254093147909365
-0.1846835584374083,0.0398818433403626
-0.1765799301964984,0.0461479625408863
-0.16847630195558852,0.05306976302489868
-0.16037267371467862,0.06065437243632661
-0.15226904547376874,0.06889707655203525
-0.14416541723285886,0.0777798186646448
-0.13606178899194896,0.08726993687181817
-0.12795816075103908,0.09731922052147216
-0.1198545325101292,0.10786336270280333
-0.1117509042692193,0.11882187668908749
-0.10364727602830942,0.13009853059341683
-0.09554364778739954,0.14158233645937016
-0.08744001954648967,0.15314910816114308
-0.07933639130557976,0.1646635777310152
-0.07123276306466989,0.17598203324658945
-0.06312913482376001,0.18695541460072893
-0.0550255065828501,0.19743277789274025
-0.046921878341940226,0.2072650164155633
-0.03881825010103035,0.21630870780232594
-0.030714621860120472,0.22442994419129123
-0.022610993619210595,0.23150799634079872
-0.014507365378300663,0.23743866416742537
-0.006403737137390786,0.24213717543655636
0.0016998911035190911,0.2455405110646043
0.009803519344428968,0.24760905896708618
0.017907147585338845,0.24832752742226585
0.026010775826248722,0.24770508194582025
0.034114404067158655,0.24577470483236677
0.04221803230806853,0.24259181179801795
0.05032166054897841,0.2382321935150725
0.058425288789888286,0.23278937934516214
0.06652891703079816,0.22637154458253284
0.07463254527170804,0.21909809971307118
0.08273617351261797,0.21109610972822312
0.09083980175352785,0.20249669306096404
0.09894342999443773,0.1934315434049326
0.1070470582353476,0.18402970419978254
0.11515068647625748,0.17441470600660072
0.12325431471716736,0.16470215278510686
0.13135794295807723,0.1549978158719254
0.13946157119898717,0.14539626599910951
0.14756519943989704,0.13598004571118677
0.15566882768080692,0.12681935862178542
0.1637724559217168,0.117972229440201
0.17187608416262667,0.10948507062066994
0.17997971240353655,0.10139357850679166
0.18808334064444648,0.09372387424660283
0.19618696888535636,0.0864938024618362
0.20429059712626618,0.07971430326395278
0.21239422536717611,0.07339078005013745
0.22049785360808605,0.06752439572239478
0.22860148184899587,0.06211324257761199
0.2367051100899058,0.05715334510795953
0.24480873833081562,0.05263946936051717
0.25291236657172556,0.04856572646350147
0.2610159948126354,0.04492597070984188
0.2691196230535453,0.04171400364613435
0.27722325129445524,0.03892360457939807
0.28532687953536506,0.03654841459860536
0.293430507776275,0.03458170558815825
0.3015341360171848,0.0330160678979153
0.30963776425809475,0.03184305054458428
0.3177413924990047,0.031052786338287106
0.3258450207399145,0.03063363148030131
0.33394864898082444,0.030571845298620157
0.34205227722173426,0.030851331201347316
0.3501559054626442,0.03145345493242438
0.358259533703554,0.03235695107371558
0.36636316194446394,0.033537923678659626
0.3744667901853739,0.03496994213608689
0.3825704184262837,0.03662422900656112
0.39067404666719363,0.03846993277796282
0.39877767490810345,0.04047447535799149
0.4068813031490134,0.042603961742580514
0.4149849313899232,0.044823637732177235
0.42308855963083314,0.04709838084888785
0.43119218787174307,0.04939320974440013
0.4392958161126529,0.05167379835613785
0.4473994443535628,0.05390698280539588
0.45550307259447265,0.05606125143613038
0.4636067008353826,0.058107211329569725
0.4717103290762925,0.06001802792886841
0.47981395731720233,0.06176983787745174
0.48791758555811227,0.06334213861122764
0.4960212137990221,0.06471816144862969
0.504124842039932,0.06588523771257097
0.5122284702808418,0.06683516964756868
0.5203320985217518,0.0675646194621817
0.5284357267626617,0.06807553068409283
0.5365393550035715,0.06837559617179698
0.5446429832444815,0.06847878664488811
0.5527466114853913,0.06840595257897693
0.5608502397263012,0.06818551089256865
0.568953867967211,0.06785422616893792
0.577057496208121,0.06745809432564577
0.5851611244490309,0.06705333474548553
0.5932647526899407,0.06670749492874303
0.6013683809308507,0.06650066964900715
0.6094720091717605,0.0665268342314097
0.6175756374126704,0.06689528866565236
0.6256792656535802,0.06773220547180554
0.6337828938944902,0.06918226914248486
0.6418865221354001,0.07141038814267406
0.6499901503763099,0.07460345141754736
0.6580937786172198,0.07897208975928005
0.6661974068581297,0.08475238795851209
0.6743010350990396,0.09220747634643495
0.6824046633399495,0.10162891030790432
0.6905082915808594,0.11333772412372362
0.6986119198217693,0.12768502196469764
0.7067155480626792,0.1450519453052906
0.7148191763035889,0.16584883416704768
0.7229228045444989,0.19051338155924644
0.7310264327854088,0.21950756871591928
0.7391300610263187,0.2533131659306
0.7472336892672287,0.2924255927432976
0.7553373175081384,0.33734595460397904
0.7634409457490483,0.38857111323357796
0.7715445739899582,0.4465817064117016
0.7796482022308682,0.511828110614052
0.7877518304717781,0.5847144363907355
0.7958554587126878,0.6655807597825886
0.8039590869535977,0.7546839199806417
0.8120627151945077,0.852177348730642
0.8201663434354176,0.9580905339251706
0.8282699716763273,1.0723088502230114
0.8363735999172373,1.1945546041071953
0.8444772281581472,1.3243702296632431
0.8525808563990571,1.4611046246993689
0.860684484639967,1.6039036256044725
0.8687881128808768,1.7517055761087754
0.8768917411217867,1.903242844831479
0.8849953693626966,2.0570499872428725
0.8930989976036066,2.2114790311975514
0.9012026258445165,2.364722097313575
0.9093062540854262,2.514841256093597
0.9174098823263361,2.6598051865845758
0.9255135105672461,2.7975318536050473
0.933617138808156,2.9259360815586017
0.9417207670490659,3.0429805932143643
0.9498243952899756,3.1467288219981278
0.9579280235308856,3.2353976150612875
0.9660316517717955,3.307407837311462
0.9741352800127054,3.3614308748883714
0.9822389082536152,3.3964291259413844
0.9903425364945251,3.4116887565199017
0.998446164735435,3.406843283003679
1.006549792976345,3.381886906669075
1.0146534212172549,3.337176952130747
1.0227570494581646,3.2734252266249393
1.0308606776990745,3.191678595711197
1.0389643059399845,3.0932895361993764
1.0470679341808944,2.979877852962174
1.0551715624218043,2.853285109325129
1.063275190662714,2.7155236016226736
1.071378818903624,2.5687218933473566
1.079482447144534,2.4150690054023176
1.0875860753854438,2.2567593351790465
1.0956897036263538,2.0959402538509457
1.1037933318672635,1.934664119562454
1.1118969601081734,1.774846160094903
1.1200005883490833,1.6182293416130797
1.1281042165899933,1.466356971769239
1.136207844830903,1.3205534077616852
1.144311473071813,1.1819128738942835
1.1524151013127228,1.0512960574233652
1.1605187295536328,0.9293338613148793
1.1686223577945427,0.8164374592066046
1.1767259860354524,0.7128136281932509
1.1848296142763624,0.6184842314082069
1.1929332425172723,0.5333086830188485
1.2010368707581822,0.4570082478710334
1.2091404989990922,0.3891910984875766
1.2172441272400019,0.32937716336432704
1.2253477554809118,0.2770219413705115
1.2334513837218217,0.2315386161861609
1.2415550119627317,0.19231797127197117
1.2496586402036416,0.1587457701832028
1.2577622684445513,0.1302174210108379
1.2658658966854612,0.10614988111359963
1.2739695249263712,0.08599087479621195
1.282073153167281,0.06922558979370445
1.2901767814081908,0.0553810876672631
1.2982804096491007,0.04402870930063871
1.3063840378900107,0.03478478155956652


==> figs_full_latex/p_true_extrinsic_wrong_kde.csv <==
x,y
-0.5626358416951405,0.015639683052381337
-0.5519560878306679,0.018552888547029786
-0.5412763339661953,0.021937911120536377
-0.5305965801017227,0.025857073785485296
-0.5199168262372502,0.03037834186547631
-0.5092370723727776,0.03557538220304149
-0.4985573185083051,0.04152753389121713
-0.48787756464383253,0.048319675780376325
-0.47719781077935997,0.0560419759846406
-0.4665180569148874,0.0647895089893399
-0.45583830305041484,0.0746617267985822
-0.4451585491859423,0.08576177190942694
-0.4344787953214697,0.09819562179624129
-0.4237990414569971,0.11207105706274058
-0.4131192875925246,0.12749644848156916
-0.40243953372805197,0.14457936178522146
-0.39175977986357946,0.16342498326990912
-0.38108002599910684,0.18413437397504093
-0.37040027213463433,0.20680256533049382
-0.3597205182701617,0.23151651462230668
-0.3490407644056892,0.258352944290976
-0.3383610105412166,0.28737609479858156
-0.3276812566767441,0.31863542641455167
-0.31700150281227146,0.35216331059165495
-0.3063217489477989,0.38797275643859247
-0.29564199508332634,0.4260552219425458
-0.2849622412188538,0.4663785628542206
-0.2742824873543812,0.5088851743279168
-0.26360273348990865,0.5534903813348895
-0.2529229796254361,0.6000811333891916
-0.24224322576096352,0.6485150571231725
-0.23156347189649096,0.6986199166464768
-0.2208837180320184,0.750193526385563
-0.21020396416754583,0.803004154249704
-0.19952421030307327,0.8567914445782717
-0.1888444564386007,0.9112678805236831
-0.17816470257412814,0.9661207945016249
-0.16748494870965558,1.0210149233354837
-0.15680519484518302,1.0755954920241646
-0.14612544098071045,1.1294917970016733
-0.1354456871162379,1.1823212466948332
-0.12476593325176533,1.2336938045048302
-0.11408617938729276,1.283216767429512
-0.1034064255228202,1.3304998027915826
-0.09272667165834764,1.3751601563085918
-0.08204691779387507,1.4168279373659227
-0.07136716392940251,1.4551513821192703
-0.06068741006492995,1.489801992185152
-0.05000765620045733,1.5204794463349671
-0.03932790233598482,1.5469161848719082
-0.028648148471512203,1.5688815712411084
-0.017968394607039695,1.586185542819124
-0.007288640742567076,1.598681672584449
0.0033911131219054313,1.60626957524384
0.01407086698637805,1.6088966050674185
0.024750620850850558,1.606558807796292
0.035430374715323176,1.599301105110324
0.046110128579795684,1.587216706828167
0.0567898824442683,1.5704457627875552
0.06746963630874081,1.5491732827511788
0.07814939017321343,1.523626368248075
0.08882914403768594,1.4940708145696144
0.09950889790215856,1.4608071538154959
0.11018865176663106,1.424166220609072
0.12086840563110368,1.384504330620747
0.1315481594955763,1.3421981681755066
0.1422279133600488,1.2976394828766336
0.15290766722452143,1.2512296963325713
0.16358742108899393,1.2033745187849738
0.17426717495346655,1.1544786718326552
0.18494692881793906,1.1049408077225746
0.19562668268241168,1.0551487080840132
0.2063064365468842,1.0054748358085317
0.2169861904113568,0.95627230335009
0.2276659442758293,0.9078713093794615
0.23834569814030193,0.8605760838231257
0.24902545200477444,0.814662369191174
0.25970520586924706,0.7703754540758756
0.27038495973371957,0.7279287630800245
0.2810647135981922,0.6875029964744663
0.2917444674626647,0.6492458028093067
0.3024242213271373,0.6132719586904081
0.3131039751916098,0.5796640221130607
0.32378372905608244,0.548473419203113
0.33446348292055494,0.5197219189934131
0.34514323678502756,0.4934034469604953
0.35582299064950007,0.4694861854277154
0.3665027445139727,0.4479149075406863
0.3771824983784452,0.42861349124907455
0.3878622522429178,0.41148756047762497
0.3985420061073903,0.3964272023190417
0.40922175997186294,0.38330971150614357
0.41990151383633545,0.37200231649364585
0.43058126770080807,0.362364845077179
0.4412610215652806,0.3542522914815716
0.4519407754297531,0.3475172511536855
0.4626205292942258,0.3420121939994128
0.4733002831586983,0.3375915514230775
0.48398003702317083,0.33411359718464506
0.49465979088764356,0.33144210672037083
0.5053395447521161,0.3294477841193642
0.5160192986165886,0.32800945036336016
0.5266990524810611,0.32701499067722284
0.5373788063455338,0.32636206286557023
0.5480585602100063,0.32595857229202346
0.5587383140744788,0.3257229226600331
0.5694180679389513,0.3255840549478619
0.5800978218034241,0.325481289706526
0.5907775756678966,0.32536399042137343
0.6014573295323691,0.3251910677407131
0.6121370833968416,0.3249303460666285
0.6228168372613143,0.32455781526582483
0.6334965911257868,0.32405679107907076
0.6441763449902593,0.3234170081796045
0.6548560988547318,0.3226336697540015
0.6655358527192046,0.32170647696160776
0.6762156065836771,0.3206386606874574
0.6868953604481496,0.31943603666410164
0.6975751143126221,0.3181061033341809
0.7082548681770948,0.316657199800262
0.7189346220415673,0.3150977389112069
0.7296143759060398,0.313435528021062
0.7402941297705123,0.3116771872878197
0.7509738836349851,0.3098276726190414
0.7616536374994576,0.3078899075841335
0.7723333913639301,0.3058645258631682
0.7830131452284026,0.30374972315118476
0.7936928990928753,0.30154121494220804
0.8043726529573478,0.29923229433028886
0.8150524068218203,0.29681398193001846
0.8257321606862931,0.2942752582723542
0.8364119145507656,0.2916033676004893
0.8470916684152381,0.2887841808928915
0.8577714222797106,0.2858026051852559
0.8684511761441833,0.28264302584962137
0.8791309300086558,0.27928976840845526
0.8898106838731283,0.27572756669756926
0.9004904377376008,0.27194202472094575
0.9111701916020736,0.26792006033390553
0.9218499454665461,0.2636503199149906
0.9325296993310186,0.25912355440456836
0.9432094531954911,0.2543329484604552
0.9538892070599638,0.24927439596770373
0.9645689609244363,0.24394671670100182
0.9752487147889088,0.238351810534722
0.9859284686533814,0.23249474719007499
0.9966082225178541,0.22638379106602496
1.0072879763823266,0.2200303621885454
1.017967730246799,0.2134489357027703
1.0286474841112716,0.20665688359971587
1.0393272379757443,0.1996742634925709
1.0500069918402168,0.19252356022026962
1.0606867457046893,0.18522938684557425
1.0713664995691619,0.1778181522228062
1.0820462534336346,0.17031770273244187
1.092726007298107,0.162756946015871
1.1034057611625796,0.15516546459740815
1.114085515027052,0.147573127159588
1.1247652688915248,0.14000970495266998
1.1354450227559973,0.1325045003840954
1.1461247766204699,0.12508599426504383
1.1568045304849426,0.11778151750821791
1.167484284349415,0.11061695229437271
1.1781640382138876,0.10361646687705514
1.18884379207836,0.09680228729846702
1.1995235459428328,0.09019450836744579
1.2102032998073053,0.08381094532607582
1.2208830536717779,0.07766702672624837
1.2315628075362504,0.07177572817200852
1.242242561400723,0.06614754577620921
1.2529223152651956,0.060790507446953704
1.263602069129668,0.0557102194739075
1.2742818229941406,0.050909945337217065
1.2849615768586133,0.04639071321971925
1.2956413307230858,0.042151448370437786
1.3063210845875584,0.03818912624491945
1.3170008384520309,0.034498942233648903
1.3276805923165036,0.03107449377867451
1.338360346180976,0.02790797076330514
1.3490401000454486,0.024990350230799045
1.3597198539099211,0.02231159173421373
1.3703996077743938,0.019860829928629933
1.3810793616388664,0.01762656137567513
1.3917591155033389,0.01559682292521599
1.4024388693678114,0.01375935945698343
1.413118623232284,0.012101779192975873
1.4237983770967566,0.010611695217901543
1.4344781309612291,0.009276852258969412
1.4451578848257016,0.008085238168733104
1.4558376386901744,0.0070251799176854115
1.4665173925546466,0.006085424230794948
1.4771971464191194,0.00525520328972486
1.487876900283592,0.004524286167260722
1.4985566541480644,0.0038830168612126524
1.5092364080125371,0.0033223399518660223
1.5199161618770098,0.0028338150212848124
1.5305959157414821,0.0024096210468208916
1.5412756696059549,0.0020425520182926664
1.5519554234704276,0.0017260050323442383
1.5626351773348996,0.0014539620927866525

